Tverberg Partition Graphs

Given a finite set of points in $\mathbb{R}^d$, Tverberg's theorem guarantees the existence of partitions of this set into parts whose convex hulls intersect. We introduce a graph structured on the family of Tverberg partitions of a given set of points, whose edges describe closeness between different Tverberg partitions. We prove bounds on the minimum and maximum degree of this graph, the number of vertices of maximal degree, its clique number, and its connectedness.

==> triang2.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,153); %set diagram left start at 0, and has height of 153

%Shape: Ellipse [id:dp7681852488346868] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (105.49,80.95) .. controls (105.45,79.93) and (106.26,79.07) .. (107.32,79.02) .. controls (108.37,78.97) and (109.26,79.76) .. (109.31,80.78) .. controls (109.35,81.8) and (108.54,82.67) .. (107.48,82.71) .. controls (106.43,82.76) and (105.54,81.97) .. (105.49,80.95) -- cycle ;
%Straight Lines [id:da2771489599070076] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=0.25 ]   (15.4,22.67) -- (199.4,139.07) ;
%Straight Lines [id:da4666326590440013] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=0.25 ]   (179.8,10.27) -- (49.4,139.07) ;
%Straight Lines [id:da6549025500656493] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=0.25 ]   (89,9.47) -- (122.6,137.87) ;
%Shape: Polygon [id:ds5369972518511794] 
\draw  [color={rgb, 255:red, 0; green, 117; blue, 255 }  ,draw opacity=1 ] (141.89,140.4) -- (52.49,95.27) -- (141.81,20.11) -- cycle ;
%Shape: Ellipse [id:dp31992251957728346] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (50.68,95.35) .. controls (50.63,94.31) and (51.4,93.43) .. (52.41,93.38) .. controls (53.41,93.34) and (54.27,94.15) .. (54.31,95.19) .. controls (54.36,96.23) and (53.59,97.12) .. (52.58,97.16) .. controls (51.58,97.21) and (50.72,96.4) .. (50.68,95.35) -- cycle ;
%Shape: Ellipse [id:dp9143990408967995] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (139.99,20.19) .. controls (139.94,19.15) and (140.72,18.27) .. (141.72,18.22) .. controls (142.73,18.18) and (143.58,18.99) .. (143.63,20.03) .. controls (143.67,21.07) and (142.9,21.96) .. (141.89,22) .. controls (140.89,22.05) and (140.04,21.24) .. (139.99,20.19) -- cycle ;
%Shape: Ellipse [id:dp11690885662262662] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (140.07,140.49) .. controls (140.03,139.44) and (140.8,138.56) .. (141.81,138.51) .. controls (142.81,138.47) and (143.67,139.28) .. (143.71,140.32) .. controls (143.76,141.37) and (142.98,142.25) .. (141.98,142.29) .. controls (140.98,142.34) and (140.12,141.53) .. (140.07,140.49) -- cycle ;
%Shape: Ellipse [id:dp9935404725145045] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (154.13,77.89) .. controls (154.21,78.42) and (153.86,78.9) .. (153.36,78.96) .. controls (152.85,79.03) and (152.38,78.65) .. (152.3,78.12) .. controls (152.22,77.6) and (152.57,77.12) .. (153.07,77.05) .. controls (153.58,76.99) and (154.05,77.37) .. (154.13,77.89) -- cycle ;
%Shape: Ellipse [id:dp03244178187590574] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (145.98,79.64) .. controls (146.06,80.16) and (145.71,80.64) .. (145.21,80.71) .. controls (144.7,80.77) and (144.22,80.4) .. (144.15,79.87) .. controls (144.07,79.34) and (144.41,78.86) .. (144.92,78.8) .. controls (145.43,78.74) and (145.9,79.11) .. (145.98,79.64) -- cycle ;
%Shape: Ellipse [id:dp17417083424652025] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (150.03,78.71) .. controls (150.11,79.24) and (149.77,79.72) .. (149.26,79.78) .. controls (148.75,79.85) and (148.28,79.47) .. (148.2,78.95) .. controls (148.12,78.42) and (148.47,77.94) .. (148.97,77.88) .. controls (149.48,77.81) and (149.95,78.19) .. (150.03,78.71) -- cycle ;
%Shape: Ellipse [id:dp9124014692203415] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (138.85,26.5) .. controls (139.29,26.8) and (139.42,27.37) .. (139.13,27.79) .. controls (138.84,28.21) and (138.24,28.32) .. (137.79,28.02) .. controls (137.35,27.73) and (137.22,27.15) .. (137.51,26.73) .. controls (137.81,26.31) and (138.4,26.21) .. (138.85,26.5) -- cycle ;
%Shape: Ellipse [id:dp5522562816522298] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (134.7,33.74) .. controls (135.15,34.03) and (135.27,34.61) .. (134.98,35.03) .. controls (134.69,35.45) and (134.1,35.55) .. (133.65,35.26) .. controls (133.21,34.96) and (133.08,34.39) .. (133.37,33.97) .. controls (133.66,33.55) and (134.26,33.44) .. (134.7,33.74) -- cycle ;
%Shape: Ellipse [id:dp7023932743535937] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (136.72,30.1) .. controls (137.17,30.4) and (137.29,30.97) .. (137,31.39) .. controls (136.71,31.81) and (136.12,31.92) .. (135.67,31.62) .. controls (135.23,31.33) and (135.1,30.75) .. (135.39,30.33) .. controls (135.68,29.91) and (136.28,29.81) .. (136.72,30.1) -- cycle ;
%Shape: Ellipse [id:dp534857441951994] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (68.45,23.59) .. controls (68.9,23.31) and (69.48,23.44) .. (69.74,23.87) .. controls (70,24.31) and (69.85,24.9) .. (69.4,25.18) .. controls (68.95,25.46) and (68.37,25.34) .. (68.11,24.9) .. controls (67.85,24.46) and (68,23.88) .. (68.45,23.59) -- cycle ;
%Shape: Ellipse [id:dp9476118040853732] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (73.32,30.36) .. controls (73.77,30.07) and (74.35,30.2) .. (74.61,30.64) .. controls (74.87,31.08) and (74.72,31.66) .. (74.27,31.94) .. controls (73.82,32.23) and (73.24,32.1) .. (72.98,31.67) .. controls (72.72,31.23) and (72.87,30.64) .. (73.32,30.36) -- cycle ;
%Shape: Ellipse [id:dp5700327062937867] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (70.85,27.02) .. controls (71.3,26.73) and (71.88,26.86) .. (72.14,27.3) .. controls (72.4,27.73) and (72.25,28.32) .. (71.8,28.6) .. controls (71.35,28.89) and (70.77,28.76) .. (70.51,28.32) .. controls (70.25,27.89) and (70.4,27.3) .. (70.85,27.02) -- cycle ;
%Shape: Ellipse [id:dp8194959906432258] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (137.94,134.28) .. controls (137.46,134.5) and (136.9,134.31) .. (136.7,133.84) .. controls (136.49,133.37) and (136.72,132.81) .. (137.2,132.59) .. controls (137.68,132.36) and (138.24,132.56) .. (138.45,133.03) .. controls (138.65,133.49) and (138.42,134.06) .. (137.94,134.28) -- cycle ;
%Shape: Ellipse [id:dp5252457147866165] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (133.97,126.95) .. controls (133.48,127.18) and (132.93,126.98) .. (132.72,126.51) .. controls (132.52,126.04) and (132.74,125.48) .. (133.23,125.26) .. controls (133.71,125.03) and (134.27,125.23) .. (134.47,125.7) .. controls (134.67,126.17) and (134.45,126.73) .. (133.97,126.95) -- cycle ;
%Shape: Ellipse [id:dp391291761580564] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (135.99,130.58) .. controls (135.51,130.81) and (134.95,130.61) .. (134.75,130.14) .. controls (134.55,129.67) and (134.77,129.11) .. (135.25,128.89) .. controls (135.74,128.66) and (136.29,128.86) .. (136.5,129.33) .. controls (136.7,129.8) and (136.48,130.36) .. (135.99,130.58) -- cycle ;
%Shape: Ellipse [id:dp4816383724283131] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (93.04,112.99) .. controls (92.59,112.71) and (92.46,112.13) .. (92.74,111.71) .. controls (93.03,111.28) and (93.62,111.17) .. (94.07,111.46) .. controls (94.52,111.75) and (94.65,112.32) .. (94.37,112.75) .. controls (94.08,113.17) and (93.49,113.28) .. (93.04,112.99) -- cycle ;
%Shape: Ellipse [id:dp2906768853654631] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (97.09,105.71) .. controls (96.65,105.42) and (96.51,104.85) .. (96.8,104.42) .. controls (97.08,104) and (97.68,103.89) .. (98.13,104.18) .. controls (98.58,104.46) and (98.71,105.04) .. (98.42,105.46) .. controls (98.14,105.89) and (97.54,106) .. (97.09,105.71) -- cycle ;
%Shape: Ellipse [id:dp6186725717345796] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (95.12,109.37) .. controls (94.67,109.08) and (94.54,108.5) .. (94.82,108.08) .. controls (95.11,107.66) and (95.7,107.55) .. (96.15,107.84) .. controls (96.6,108.12) and (96.73,108.7) .. (96.45,109.12) .. controls (96.16,109.55) and (95.57,109.66) .. (95.12,109.37) -- cycle ;
%Shape: Ellipse [id:dp640626433955743] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (59.82,94.26) .. controls (59.69,93.75) and (59.99,93.24) .. (60.49,93.12) .. controls (60.98,93.01) and (61.49,93.34) .. (61.62,93.86) .. controls (61.75,94.38) and (61.45,94.89) .. (60.95,95) .. controls (60.45,95.11) and (59.95,94.78) .. (59.82,94.26) -- cycle ;
%Shape: Ellipse [id:dp5867352253829106] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (67.77,91.76) .. controls (67.64,91.24) and (67.94,90.73) .. (68.44,90.62) .. controls (68.94,90.51) and (69.44,90.84) .. (69.57,91.35) .. controls (69.7,91.87) and (69.4,92.38) .. (68.9,92.49) .. controls (68.4,92.6) and (67.9,92.27) .. (67.77,91.76) -- cycle ;
%Shape: Ellipse [id:dp4608192778178344] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (63.82,93.06) .. controls (63.69,92.54) and (63.99,92.03) .. (64.49,91.92) .. controls (64.99,91.81) and (65.49,92.14) .. (65.62,92.65) .. controls (65.75,93.17) and (65.45,93.68) .. (64.95,93.79) .. controls (64.45,93.9) and (63.95,93.57) .. (63.82,93.06) -- cycle ;
%Shape: Polygon [id:ds5835395298699997] 
\draw  [color={rgb, 255:red, 255; green, 0; blue, 0 }  ,draw opacity=1 ] (159.88,77.44) -- (89.94,121.77) -- (65.84,18.62) -- cycle ;
%Shape: Ellipse [id:dp33106464307644257] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (64.02,18.7) .. controls (63.97,17.66) and (64.75,16.77) .. (65.75,16.73) .. controls (66.75,16.68) and (67.61,17.49) .. (67.66,18.54) .. controls (67.7,19.58) and (66.93,20.46) .. (65.92,20.51) .. controls (64.92,20.56) and (64.06,19.75) .. (64.02,18.7) -- cycle ;
%Shape: Ellipse [id:dp8886209578765751] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (158.07,77.53) .. controls (158.02,76.48) and (158.79,75.6) .. (159.8,75.55) .. controls (160.8,75.51) and (161.66,76.32) .. (161.7,77.36) .. controls (161.75,78.41) and (160.98,79.29) .. (159.97,79.33) .. controls (158.97,79.38) and (158.11,78.57) .. (158.07,77.53) -- cycle ;
%Shape: Ellipse [id:dp716856017902411] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (88.12,121.86) .. controls (88.07,120.81) and (88.85,119.93) .. (89.85,119.88) .. controls (90.86,119.84) and (91.71,120.65) .. (91.76,121.69) .. controls (91.8,122.74) and (91.03,123.62) .. (90.02,123.66) .. controls (89.02,123.71) and (88.17,122.9) .. (88.12,121.86) -- cycle ;
%Shape: Ellipse [id:dp08336874549880013] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (31.84,100.76) .. controls (30.16,93.96) and (38.85,85.95) .. (51.26,82.88) .. controls (63.67,79.8) and (75.1,82.82) .. (76.78,89.62) .. controls (78.47,96.42) and (69.77,104.43) .. (57.37,107.5) .. controls (44.96,110.58) and (33.53,107.56) .. (31.84,100.76) -- cycle ;
%Shape: Ellipse [id:dp8228933364727107] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (104.23,91.8) .. controls (110.57,94.79) and (111.29,106.58) .. (105.84,118.15) .. controls (100.4,129.72) and (90.85,136.68) .. (84.51,133.69) .. controls (78.17,130.71) and (77.44,118.91) .. (82.89,107.34) .. controls (88.33,95.78) and (97.89,88.82) .. (104.23,91.8) -- cycle ;
%Shape: Ellipse [id:dp7865851302677727] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (128.69,112.52) .. controls (134.14,109.99) and (142.05,115.46) .. (146.37,124.74) .. controls (150.68,134.03) and (149.76,143.61) .. (144.31,146.14) .. controls (138.86,148.67) and (130.95,143.2) .. (126.63,133.91) .. controls (122.32,124.63) and (123.24,115.05) .. (128.69,112.52) -- cycle ;
%Shape: Ellipse [id:dp594759937621405] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (121.83,80.45) .. controls (121.33,73.46) and (131.26,67.06) .. (144.02,66.15) .. controls (156.77,65.24) and (167.51,70.16) .. (168.01,77.15) .. controls (168.51,84.14) and (158.58,90.54) .. (145.82,91.45) .. controls (133.07,92.36) and (122.33,87.43) .. (121.83,80.45) -- cycle ;
%Shape: Ellipse [id:dp7288580857198739] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (129.69,45.18) .. controls (124.39,42.71) and (123.26,33.96) .. (127.14,25.63) .. controls (131.03,17.3) and (138.47,12.55) .. (143.76,15.02) .. controls (149.05,17.49) and (150.19,26.25) .. (146.3,34.58) .. controls (142.42,42.9) and (134.98,47.65) .. (129.69,45.18) -- cycle ;
%Shape: Ellipse [id:dp5013798720610207] 
\draw  [color={rgb, 255:red, 255; green, 255; blue, 255 }  ,draw opacity=0 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=0.1 ] (81.46,44.32) .. controls (75.42,48.02) and (65.77,43.28) .. (59.91,33.72) .. controls (54.06,24.17) and (54.2,13.42) .. (60.24,9.72) .. controls (66.28,6.01) and (75.92,10.76) .. (81.78,20.31) .. controls (87.64,29.87) and (87.5,40.61) .. (81.46,44.32) -- cycle ;
%Curve Lines [id:da13789326529531398] 
\draw    (195.18,89.5) .. controls (188.24,99.12) and (177.22,94.04) .. (167.86,90.67) ;
\draw [shift={(166.09,90.05)}, rotate = 18.69] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Polygon [id:ds3050196366825393] 
\draw  [color={rgb, 255:red, 255; green, 0; blue, 0 }  ,draw opacity=0.6 ] (137.8,82.13) -- (102.6,96.53) -- (77.4,35.73) -- cycle ;
%Shape: Polygon [id:ds6317281844692566] 
\draw  [color={rgb, 255:red, 0; green, 117; blue, 255 }  ,draw opacity=0.6 ] (131,120.13) -- (71.8,90.93) -- (132.6,39.73) -- cycle ;
%Shape: Ellipse [id:dp8937498394661594] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (75.58,35.82) .. controls (75.53,34.77) and (76.31,33.89) .. (77.31,33.84) .. controls (78.32,33.8) and (79.17,34.61) .. (79.22,35.65) .. controls (79.27,36.7) and (78.49,37.58) .. (77.49,37.62) .. controls (76.48,37.67) and (75.63,36.86) .. (75.58,35.82) -- cycle ;
%Shape: Ellipse [id:dp3192214807616569] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (130.78,39.82) .. controls (130.73,38.77) and (131.51,37.89) .. (132.51,37.84) .. controls (133.52,37.8) and (134.37,38.61) .. (134.42,39.65) .. controls (134.47,40.7) and (133.69,41.58) .. (132.69,41.62) .. controls (131.68,41.67) and (130.83,40.86) .. (130.78,39.82) -- cycle ;
%Shape: Ellipse [id:dp346232932776255] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (69.98,91.02) .. controls (69.93,89.97) and (70.71,89.09) .. (71.71,89.04) .. controls (72.72,89) and (73.57,89.81) .. (73.62,90.85) .. controls (73.67,91.9) and (72.89,92.78) .. (71.89,92.82) .. controls (70.88,92.87) and (70.03,92.06) .. (69.98,91.02) -- cycle ;
%Shape: Ellipse [id:dp029831303509203266] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (100.78,96.62) .. controls (100.73,95.57) and (101.51,94.69) .. (102.51,94.64) .. controls (103.52,94.6) and (104.37,95.41) .. (104.42,96.45) .. controls (104.47,97.5) and (103.69,98.38) .. (102.69,98.42) .. controls (101.68,98.47) and (100.83,97.66) .. (100.78,96.62) -- cycle ;
%Shape: Ellipse [id:dp6247956832413264] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (135.98,82.22) .. controls (135.93,81.17) and (136.71,80.29) .. (137.71,80.24) .. controls (138.72,80.2) and (139.57,81.01) .. (139.62,82.05) .. controls (139.67,83.1) and (138.89,83.98) .. (137.89,84.02) .. controls (136.88,84.07) and (136.03,83.26) .. (135.98,82.22) -- cycle ;

% Text Node
\draw (94,71) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\footnotesize \textit{p}}};
% Text Node
\draw (183.5,62.9) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize]  {$\frac{n}{6} -1$};


\end{tikzpicture}

